Resurfaced 1964 VRT video interview of Georges Lema\^itre

On December 31 2022, the Vlaamse Radio- en Televisieomroeporganisatie (VRT), the national public-service broadcaster for the Flemish Community of Belgium, recovered a video recording of a 1964 interview of Georges Lema\^itre. Up until now, that footage was thought to have been lost. This footage represents a unique insight into the views of the physicist often coined as the "father of the Big Bang". The interview was conducted in French and is available online with Flemish subtitles. In an effort to make this treasure broadly available, we provide in this paper some brief context, an English translation of the interview as well as the French transcript for reference.

==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.20 released 14 January 2017
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.pdf   authors' instructions in PDF format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls and sagedoc.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

